The XXL Survey LIV. X-ray Luminosity Function and Luminosity-Mass Relation of Optically Selected Galaxy Groups

The overlap between the GAMA spectroscopic survey and the XXL X-ray survey was used to study the X-ray properties of optically-selected groups of galaxies. Forced X-ray aperture photometry was applied to an optically-selected sample of 235 groups (containing at least five member galaxies) to measure their X-ray luminosities in the regime of low signal to noise X-ray data. The sample encompasses X-ray luminosities over an order of magnitude fainter than typical X-ray selected samples, and avoids X-ray selection biases. This gives access to low mass groups where the effects of non-gravitational processes, such as AGN-feedback, should be most apparent and could inhibit their detection in an X-ray survey. We measured the X-ray luminosity function (XLF) of the sample, and found it to be consistent with the extrapolation of the XLF from X-ray selected samples at higher luminosities. The XLF was combined with a theoretical halo mass function to infer the form of the scaling relation between X-ray luminosity and mass (LM relation) for the GAMA groups. We found a slope of $1.87 \pm 0.12$, which is steeper than self similarity in this mass regime. When comparing with other measurements of the LM relation, we find evidence for a steepening of the slope in the low mass regime, likely due to the impact of non-gravitational processes. Our approach can be translated to eROSITA data using multi-wavelength surveys to constrain the X-ray properties of galaxy groups in the limits of high redshift and low mass.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
